Can We Trust This Evaluation? Instance-Level Reliability of LLM-as-a-Judge

LLM-as-a-judge evaluation commonly aggregates multiple judges' decisions into a majority vote, yet this panel decision process does not guarantee that the evaluation of an individual item is reliable. We propose Structured Cross-fitted Uncertainty Risk (SCUR), a label-free approach for estimating instance-level evaluation reliability based on the judge panel's behavior. A latent measurement model serves as the backbone for measurement system analysis, from which SCUR derives three complementary signals capturing panel uncertainty, measurement cross-entropy, and perturbation sensitivity. These three sources of evidence are combined into a risk score. We evaluate the SCUR approach on five real-world benchmarks using majority-vote error ranking, selective trust, and risk stratification. Furthermore, we show our approach to be more effective at detecting high-consensus risk items, which are the blind spots for many other LLM-as-a-judge evaluation methods.

==> prompts/judge-task-template.txt <==
Evaluation task:
{original task instruction}

Response A:
{first displayed response}

Response B:
{second displayed response}

Label semantics: A means Response A is better; B means Response B is better.

Criterion:
{selected rubric text}

Answer with A or B only.

